VitalLens: Take A Vital Selfie

This report introduces VitalLens, an app that estimates vital signs such as heart rate and respiration rate from selfie video in real time. VitalLens uses a computer vision model trained on a diverse dataset of video and physiological sensor data. We benchmark performance on several diverse datasets, including VV-Medium, which consists of 289 unique participants. VitalLens outperforms several existing methods including POS and MTTS-CAN on all datasets while maintaining a fast inference speed. On VV-Medium, VitalLens achieves mean absolute errors of 0.71 bpm for heart rate estimation, and 0.76 bpm for respiratory rate estimation.

==> data/age_histogram.csv <==
BinEdges,Frequency
1.881250000000000000e+01,3.500000000000000000e+01
2.843750000000000000e+01,5.300000000000000000e+01
3.806250000000000000e+01,2.100000000000000000e+01
4.768750000000000000e+01,2.400000000000000000e+01
5.731250000000000000e+01,2.300000000000000000e+01
6.693750000000000000e+01,2.200000000000000000e+01
7.656250000000000000e+01,1.200000000000000000e+01
8.618750000000000000e+01,3.000000000000000000e+00


==> data/bp_dia_histogram.csv <==
BinEdges,Frequency
7.049999999999999822e+00,1.910000000000000000e+02
2.114999999999999858e+01,0.000000000000000000e+00
3.525000000000000000e+01,0.000000000000000000e+00
4.934999999999999432e+01,1.800000000000000000e+01
6.345000000000000284e+01,1.007000000000000000e+03
7.754999999999999716e+01,3.497000000000000000e+03
9.165000000000000568e+01,1.911000000000000000e+03
1.057500000000000000e+02,2.530000000000000000e+02
1.198499999999999943e+02,4.400000000000000000e+01
1.339499999999999886e+02,2.000000000000000000e+00


==> data/bp_sys_histogram.csv <==
BinEdges,Frequency
1.040000000000000036e+01,2.510000000000000000e+02
3.120000000000000284e+01,0.000000000000000000e+00
5.200000000000000000e+01,0.000000000000000000e+00
7.280000000000001137e+01,0.000000000000000000e+00
9.359999999999999432e+01,1.840000000000000000e+02
1.144000000000000057e+02,3.227000000000000000e+03
1.351999999999999886e+02,2.792000000000000000e+03
1.560000000000000000e+02,4.370000000000000000e+02
1.768000000000000114e+02,2.600000000000000000e+01
1.976000000000000227e+02,6.000000000000000000e+00


==> data/hr_histogram.csv <==
BinEdges,Frequency
4.390733250110353936e+01,7.700000000000000000e+01
5.225147860353040841e+01,6.990000000000000000e+02
6.059562470595728456e+01,9.940000000000000000e+02
6.893977080838416782e+01,1.848000000000000000e+03
7.728391691081102977e+01,1.519000000000000000e+03
8.562806301323789171e+01,9.460000000000000000e+02
9.397220911566478208e+01,5.750000000000000000e+02
1.023163552180916440e+02,2.010000000000000000e+02
1.106605013205185202e+02,5.200000000000000000e+01
1.190046474229453963e+02,1.200000000000000000e+01


==> data/impact_age.csv <==
bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
[0; 20],166,4.646780553745641,8.08747079037562,4.689424078741651,7.455526601632138
[20; 40],324,10.070933223891666,5.32495334404721,7.429301660946052,6.822217479166207
[40; 60],306,12.56039377543993,6.592261528502779,9.116333344592489,6.349323709736469
[60; 80],254,14.01008766321751,5.543645325648656,8.58335148632843,6.606025807680322
[80; 100],58,13.312838852206088,5.857836686139702,9.373226585771082,6.035062363992166


==> data/impact_hr.csv <==
bin_left,bin_right,bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
0.0,50.0,[0; 50],37,9.673984728410927,6.055910396456415,7.415721424875907,8.251031709242353
50.0,60.0,[50; 60],110,12.290484001437953,5.72906566992178,7.70661005985362,6.550542512186487
60.0,70.0,[60; 70],286,12.14288628818979,5.5518489898222505,8.632313292091297,6.530084526786639
70.0,80.0,[70; 80],339,11.065869850228443,7.093360156429871,8.113374769161652,6.9257246186785055
80.0,90.0,[80; 90],197,9.917442306540561,7.6761234899557165,7.629037614284292,6.705899185079243
90.0,100.0,[90; 100],89,9.618775385066018,7.605427770065248,6.011384429795641,7.352367247470907
100.0,110.0,[100; 110],32,11.517458682703358,7.389579197495482,7.444270817977536,6.899891588517653
110.0,130.0,[110; 130],18,5.337972075973362,12.468338800326444,4.5233233408757725,6.995201406494674


==> data/impact_illuminance.csv <==
bin_left,bin_right,bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
0.0,0.05,Perfect illuminance [0.00; 0.05],637,3.9203746466293046,10.72728273311563,-1.2979260927955742,8.271042249403813
0.05,0.1,Few variation [0.05; 0.10],433,2.875413123310386,9.570150768946167,-0.3795583442880752,7.149924946519113
0.1,0.15,Some variation [0.10; 0.15],149,4.036970790709612,8.585810157314892,-0.43177305396814736,7.470130707526172
0.15,0.25,Moderate variation [0.15; 0.25],105,1.5780834099989625,8.421073496595461,-2.5105913969902565,8.914212780182845
0.25,1.0,Extreme variation [0.25; 1.00],79,-6.798776612055613,12.226758540187197,-5.198469650481226,9.078161931079006


==> data/impact_movement.csv <==
bin_left,bin_right,bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
0.0,0.05,No movements [0.00; 0.05],249,10.414146112218415,5.617081183306049,3.513070198877871,5.812055582741626
0.05,0.1,Few movements [0.05; 0.10],446,2.9794385610190517,9.99372131438207,-0.34169102080033703,7.6541556911990005
0.1,0.15,Some movements [0.10; 0.15],234,1.6655807884958298,10.118132600355482,-2.8446384318395523,7.965848390628831
0.15,0.25,Moderate movement [0.15; 0.25],212,1.0547070427245584,9.612733082823691,-3.945578836390402,8.076945729938775
0.25,1.0,Extreme movement [0.25; 1.00],262,-2.148317526385568,11.368456723923737,-3.625974222057954,8.244952322509072


==> data/impact_rr.csv <==
bin_left,bin_right,bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
0.0,10.0,[0; 10],50,10.953653243811827,7.1114180474060324,8.66864989344304,7.143509359152884
10.0,15.0,[10; 15],211,10.4444750686166,6.469342792182819,7.554134682047443,6.587408762566266
15.0,20.0,[15; 20],444,11.130102255427172,6.905131901672679,8.67965201721831,6.7648990281517705
20.0,25.0,[20; 25],321,11.420338052216046,6.9487139560993185,7.4395317325098,6.720714079623815
25.0,40.0,[25; 40],71,9.95251485666485,8.267577882729597,4.57444087025094,7.119636772088377


==> data/impact_skin_type.csv <==
bin,n,pulse_snr_mean,pulse_snr_sd,resp_snr_mean,resp_snr_sd
1,38,9.31597135425387,5.303589165574349,7.359542185943291,8.175738655680542
2,678,12.214066827713353,6.385224030756957,7.990909314974969,6.896429780612284
3,136,11.306679529027647,6.039406227518213,7.312400855074255,6.557385423961542
4,90,11.84381385613575,4.7022919166740795,7.49916150709721,6.538811323236763
5,104,8.048221321346947,7.648147930639272,8.75117701529645,5.937874447027915
6,62,2.1407169445344345,8.831208750311573,6.805193193976261,8.053192109843406


==> data/impact_skin_type_comparison.csv <==
bin,n,pulse_snr_mean_vl,pulse_snr_sd_vl,pulse_snr_mean_pos,pulse_snr_sd_pos,pulse_snr_mean_vl_64,pulse_snr_sd_vl_64
1,38,9.31597135425387,5.303589165574349,5.158845852228135,5.989419457007907,8.335560563316852,5.46628468198929
2,678,12.214066827713353,6.385224030756957,8.340348941868656,7.946377483636804,11.32637728533785,7.257483451510447
3,136,11.306679529027647,6.039406227518213,5.405488985042969,8.16430396542606,8.440973372258867,9.499130056914096
4,90,11.84381385613575,4.7022919166740795,5.5583986852991085,9.375047344868722,8.250748951934902,7.652769238847536
5,104,8.048221321346947,7.648147930639272,-0.7646432346153194,9.058662520049923,-0.8120973103665636,14.323157188231805
6,62,2.1407169445344345,8.831208750311573,-6.266872415513076,8.006813036167246,-2.3772409895172024,12.122853086174738


==> data/results_vv_medium_scatter.csv <==
hr_est,hr_true,rr_est,rr_true
75.10417245402522,75.00416689816102,24.00133340741152,23.801322295683093
80.90449469414968,80.80448913828546,24.40135563086838,24.20134451913995
80.40446691482859,80.40446691482859,24.30135007500417,23.801322295683093
77.90432801822324,77.80432246235901,24.80137785432524,25.001388966053668
77.6043113506306,77.40430023890215,26.20145563642425,25.70142785710317
78.00433357408745,77.40430023890215,25.50141674537474,10.400577809878326
75.60420023334629,75.7042057892105,23.801322295683093,23.101283404633588
76.50425023612424,76.80426690371688,21.501194510806155,21.701205622534584
83.30462803489081,83.30462803489081,22.001222290127227,21.8012111783988
85.10472804044669,85.10472804044669,19.101061170065,18.80104450247236
76.90427245958108,77.0042780154453,12.00066670370576,9.800544474693035
79.20440024445801,79.20440024445801,23.20128896049781,24.20134451913995
109.7060947830435,109.50608367131508,25.9014389688316,19.101061170065
111.1061725651425,111.1061725651425,12.100672259569976,12.500694483026834
108.80604478026557,108.70603922440137,15.100838935496414,15.300850047224849
109.1060614478582,109.1060614478582,14.500805600311129,14.400800044446912
88.6049224956942,88.20490027223734,21.60120006667037,21.701205622534584
87.00483360186678,86.90482804600255,23.001277848769373,22.90127229290516
94.0052225123618,93.90521695649758,25.10139452191788,25.10139452191788
88.80493360742264,89.10495027501527,22.90127229290516,22.70126118117673
71.40396688704928,71.30396133118506,14.300794488582698,14.300794488582698
69.10383910217233,69.20384465803656,12.700705594755265,13.100727818212125
70.60392244013555,70.80393355186399,11.800655591977332,11.600644480248905
97.70542807933774,97.40541141174508,10.200566698149895,10.400577809878326
70.70392799599978,71.00394466359242,15.900883382410132,15.900883382410132
72.10400577809878,72.40402244569142,18.501027834879714,18.301016723151285
69.20384465803656,69.20384465803656,13.200733374076338,13.100727818212125
67.80376687593755,67.90377243180177,16.200900050002776,16.10089449413856
75.40418912161786,74.80415578643257,19.101061170065,19.20106672592922
72.60403355741985,72.60403355741985,20.901161175620867,20.801155619756653
71.30396133118506,71.20395577532085,18.301016723151285,18.301016723151285
76.40424468026,76.30423912439579,20.30112784043558,20.201122284571365
67.50375020834491,67.4037446524807,16.40091116173121,16.40091116173121
67.10372798488805,67.30373909661647,15.500861158953276,15.40085560308906
61.20340018889939,61.3034057447636,15.100838935496414,15.100838935496414
64.8036002000111,64.8036002000111,16.300905605866994,16.40091116173121
67.60375576420911,67.70376132007333,12.500694483026834,11.900661147841546
66.1036724262459,66.1036724262459,13.400744485804768,13.000722262347908
63.90355019723317,63.803544641368966,13.70076115339741,14.200788932718485
64.60358908828267,64.40357797655425,12.60070003889105,12.700705594755265
71.30396133118506,71.40396688704928,12.20067781543419,12.00066670370576
72.00400022223457,72.10400577809878,23.601311183954664,23.401300072226235
71.40396688704928,71.30396133118506,23.50130562809045,23.30129451636202
70.40391132840713,70.60392244013555,20.601144508028224,21.00116673148508
68.60381132285127,68.80382243457969,15.900883382410132,15.900883382410132
69.50386132562919,69.50386132562919,16.200900050002776,16.300905605866994
68.50380576698706,68.60381132285127,13.400744485804768,13.400744485804768
68.40380021112283,68.40380021112283,16.300905605866994,16.500916717595423
81.60453358519918,82.00455580865604,15.900883382410132,15.800877826545918
80.50447247069282,80.50447247069282,16.900938941052278,12.00066670370576
80.40446691482859,80.30446135896437,20.401133396299794,20.30112784043558
79.60442246791487,79.50441691205067,22.70126118117673,22.90127229290516
76.60425579198844,76.70426134785265,32.50180565586977,32.20178898827712
76.80426690371688,76.90427245958108,34.201900105561414,34.30190566142564
76.30423912439579,76.20423356853158,27.60153341852325,27.501527862659035
76.40424468026,76.40424468026,33.70187232624035,33.60186677037613
89.60497805433636,89.80498916606477,12.100672259569976,11.300627812656256
86.70481693427412,86.6048113784099,12.100672259569976,11.600644480248905
86.70481693427412,86.70481693427412,10.300572254014112,10.400577809878326
87.10483915773098,87.00483360186678,13.000722262347908,13.000722262347908
64.50358353241847,64.10356130896162,24.101338963275733,23.20128896049781
66.30368353797434,66.80371131729541,22.501250069448304,23.20128896049781
69.10383910217233,66.20367798211011,25.50141674537474,10.600588921606755
67.90377243180177,67.70376132007333,22.801266737040944,22.70126118117673
74.80415578643257,74.50413911883993,21.101172287349293,20.901161175620867
74.3041280071115,74.3041280071115,19.001055614200787,19.40107783765765
75.60420023334629,75.80421134507472,12.300683371298405,12.40068892716262
74.60414467470414,74.50413911883993,17.900994499694427,18.101005611422856
60.80337796544252,61.103394633035165,12.700705594755265,12.700705594755265
62.203455747541526,62.40346685926996,11.10061670092783,8.100450025001388
66.50369464970275,66.50369464970275,9.800544474693035,9.900550030557252
65.90366131451746,66.00366687038169,8.900494471915106,9.00050002777932
63.50352797377632,63.60353352964053,20.30112784043558,20.30112784043558
64.30357242069003,64.20356686482582,21.60120006667037,21.40118895494194
66.80371131729541,66.40368909383855,19.601088949386074,19.801100061114504
65.10361686760375,65.30362797933219,20.201122284571365,20.101116728707147
65.70365020278904,65.80365575865325,8.000444469137173,7.900438913272959
65.00361131173953,65.00361131173953,11.10061670092783,11.400633368520472
63.90355019723317,64.00355575309739,8.400466692594032,8.400466692594032
64.50358353241847,64.50358353241847,8.100450025001388,7.900438913272959
84.90471692871826,84.80471137285404,21.8012111783988,21.701205622534584
88.30490582810155,88.10489471637314,23.001277848769373,23.20128896049781
83.40463359075504,82.90460581143395,20.901161175620867,20.50113895216401
82.90460581143395,82.70459469970554,23.50130562809045,23.601311183954664
76.60425579198844,76.70426134785265,21.60120006667037,22.70126118117673
74.3041280071115,74.80415578643257,19.001055614200787,18.80104450247236
73.80410022779043,73.50408356019778,18.701038946608143,18.60103339074393
73.50408356019778,73.70409467192621,28.601588977165395,28.20156675370854
101.40563364631367,101.20562253458526,9.700538918828824,9.300516695371964
107.90599477748763,101.80565586977052,7.000388910495027,7.200400022223456
119.10661703427968,119.2066225901439,7.600422245680314,19.601088949386074
102.50569476082003,102.30568364909162,14.500805600311129,14.200788932718485
81.8045446969276,81.70453914106339,22.301238957719875,22.10122784599144
84.10467248180454,84.20467803766876,24.701372298461024,25.301405633646315
79.60442246791487,79.70442802377909,20.101116728707147,19.90110561697872
79.70442802377909,79.90443913550752,21.101172287349293,21.00116673148508
68.70381687871547,68.40380021112283,14.700816712039558,14.900827823767989
69.00383354630813,69.10383910217233,16.800933385188063,17.000944496916492
66.60370020556697,66.40368909383855,17.100950052780707,17.100950052780707
67.00372242902384,67.4037446524807,12.800711150619478,12.300683371298405
66.50369464970275,66.40368909383855,14.700816712039558,14.700816712039558
68.00377798766597,68.1037835435302,15.600866714817489,15.600866714817489
70.60392244013555,70.50391688427135,16.200900050002776,16.000888938274347
69.70387243735763,69.50386132562919,14.500805600311129,14.800822267903772
92.705150286127,92.40513361853436,18.00100005555864,17.900994499694427
97.10539474415243,96.90538363242402,21.101172287349293,20.30112784043558
89.60497805433636,89.50497249847213,23.70131673981888,23.401300072226235
95.80532251791766,95.70531696205344,23.401300072226235,23.101283404633588
108.40602255680872,100.9056058669926,24.60136674259681,24.40135563086838
93.90521695649758,104.40580032224013,26.20145563642425,17.50097227623757
108.20601144508028,108.50602811267292,29.10161675648647,26.901494527473744
117.2065114728596,116.80648924940274,26.401466748152675,26.801488971609533
79.10439468859381,79.10439468859381,24.80137785432524,24.901383410189453
83.60464470248347,83.50463914661925,26.401466748152675,26.50147230401689
90.20501138952164,90.6050336129785,22.40124451358409,25.10139452191788
78.10433912995165,78.3043502416801,24.20134451913995,24.20134451913995
65.80365575865325,65.70365020278904,16.900938941052278,16.800933385188063
64.40357797655425,64.30357242069003,16.200900050002776,16.300905605866994
65.90366131451746,65.80365575865325,16.700927829323852,16.40091116173121
64.90360575587533,64.70359464414689,16.500916717595423,16.500916717595423
55.70309461636757,55.80310017223179,14.800822267903772,14.500805600311129
59.3032946274793,59.50330573920773,18.101005611422856,18.101005611422856
58.70326129229401,58.6032557364298,16.40091116173121,16.300905605866994
59.20328907161509,59.3032946274793,16.40091116173121,16.700927829323852
52.70292794044113,52.70292794044113,8.700483360186677,8.200455580865604
55.103061281182285,55.2030668370465,18.20101116728707,18.00100005555864
60.30335018612145,60.203344630257234,17.800988943830212,17.600977832101783
59.00327795988666,59.00327795988666,12.800711150619478,13.200733374076338
73.00405578087671,73.10406133674093,13.70076115339741,13.600755597533196
71.70398355464191,71.80398911050614,15.200844491360629,14.900827823767989
73.10406133674093,73.10406133674093,16.800933385188063,17.000944496916492
75.20417800988943,75.10417245402522,17.600977832101783,17.600977832101783
71.70398355464191,71.20395577532085,8.400466692594032,8.900494471915106
70.00388910495028,70.10389466081449,11.900661147841546,11.900661147841546
71.30396133118506,71.30396133118506,19.801100061114504,19.501083393521863
70.70392799599978,70.70392799599978,18.901050058336573,19.101061170065
78.20434468581587,78.00433357408745,18.701038946608143,18.80104450247236
78.10433912995165,78.4043557975443,16.700927829323852,16.800933385188063
72.00400022223457,71.70398355464191,15.300850047224849,15.300850047224849
77.80432246235901,77.6043113506306,19.001055614200787,18.80104450247236
72.9040502250125,72.9040502250125,19.501083393521863,19.90110561697872
69.60386688149342,69.80387799322185,19.70109450525029,19.70109450525029
71.80398911050614,71.90399466637035,23.001277848769373,22.90127229290516
71.00394466359242,70.9039391077282,22.10122784599144,22.001222290127227
60.403355741985656,60.203344630257234,19.501083393521863,19.20106672592922
62.203455747541526,62.10345019167731,20.801155619756653,20.901161175620867
60.30335018612145,60.30335018612145,23.70131673981888,23.001277848769373
62.40346685926996,62.40346685926996,21.101172287349293,21.00116673148508
69.00383354630813,68.90382799044392,22.301238957719875,21.901216734263013
74.40413356297572,74.40413356297572,26.30146119228846,25.70142785710317
71.5039724429135,71.40396688704928,22.601255625312515,23.401300072226235
82.30457247624868,82.4045780321129,24.701372298461024,24.901383410189453
62.203455747541526,62.0034446358131,17.900994499694427,18.00100005555864
63.70353908550474,63.70353908550474,16.10089449413856,15.300850047224849
61.70342796822045,61.603422412356245,15.600866714817489,16.000888938274347
63.70353908550474,63.20351130618367,15.900883382410132,15.500861158953276
62.0034446358131,61.80343352408467,17.400966720373354,17.30096116450914
60.903383521306736,60.70337240957831,17.20095560864492,17.000944496916492
61.70342796822045,61.70342796822045,16.900938941052278,16.700927829323852
59.80332240680037,59.80332240680037,16.900938941052278,16.700927829323852
80.30446135896437,80.50447247069282,9.100505583643535,8.500472248458246
79.80443357964332,79.60442246791487,14.200788932718485,14.200788932718485
80.60447802655703,80.60447802655703,10.50058336574254,9.500527807100394
75.10417245402522,75.20417800988943,21.701205622534584,16.900938941052278
79.60442246791487,79.70442802377909,19.20106672592922,19.101061170065
72.204011333963,72.10400577809878,18.60103339074393,18.701038946608143
71.60397799877771,71.70398355464191,20.601144508028224,20.101116728707147
82.00455580865604,81.90455025279182,20.901161175620867,20.801155619756653
82.10456136452025,82.20456692038445,21.101172287349293,20.901161175620867
81.00450025001389,81.10450580587809,23.30129451636202,17.100950052780707
81.10450580587809,81.20451136174232,18.4010222790155,18.4010222790155
60.60336685371409,60.503361297849885,30.201677870992828,11.400633368520472
63.803544641368966,63.803544641368966,11.600644480248905,12.800711150619478
60.503361297849885,60.70337240957831,11.600644480248905,11.500638924384686
60.80337796544252,60.903383521306736,11.300627812656256,12.300683371298405
74.60414467470414,74.50413911883993,21.20117784321351,21.101172287349293
75.60420023334629,75.60420023334629,15.600866714817489,15.600866714817489
73.90410578365464,74.00411133951886,16.600922273459638,16.600922273459638
73.50408356019778,73.604089116062,17.30096116450914,17.900994499694427
87.30485026945941,87.40485582532362,23.20128896049781,23.20128896049781
88.00488916050891,88.00488916050891,21.501194510806155,21.501194510806155
85.80476693149619,85.70476137563197,20.201122284571365,20.201122284571365
87.50486138118784,87.30485026945941,22.20123340185566,22.601255625312515
54.70303905772543,54.503027945997,14.700816712039558,14.800822267903772
51.00283349074948,51.30285015834213,15.900883382410132,16.000888938274347
51.8028779376632,51.70287238179899,17.700983387965998,17.50097227623757
52.60292238457692,52.70292794044113,16.10089449413856,16.000888938274347
81.60453358519918,81.60453358519918,20.101116728707147,19.70109450525029
76.60425579198844,82.00455580865604,19.301072281793434,19.20106672592922
84.80471137285404,84.70470581698983,19.501083393521863,19.301072281793434
85.50475026390355,85.40474470803933,14.600811156175345,14.500805600311129
52.90293905216956,53.30296127562642,8.700483360186677,8.300461136729819
54.60303350186121,54.503027945997,11.500638924384686,11.200622256792045
54.503027945997,54.503027945997,14.200788932718485,14.500805600311129
54.903050169453856,54.80304461358964,15.600866714817489,15.800877826545918
51.50286127007056,53.10295016389799,17.000944496916492,17.700983387965998
56.40313350741708,51.90288349352742,14.700816712039558,15.200844491360629
44.70248347130396,44.3024612478471,18.301016723151285,17.400966720373354
53.80298905494749,53.80298905494749,14.500805600311129,15.40085560308906
83.1046169231624,83.00461136729818,21.501194510806155,21.501194510806155
85.40474470803933,85.40474470803933,24.40135563086838,25.2014000777821
81.20451136174232,81.00450025001389,20.601144508028224,20.50113895216401
79.70442802377909,79.70442802377909,22.301238957719875,22.301238957719875
82.50458358797711,82.20456692038445,16.900938941052278,17.000944496916492
83.1046169231624,83.00461136729818,16.900938941052278,16.900938941052278
80.30446135896437,80.40446691482859,16.900938941052278,17.100950052780707
83.30462803489081,83.40463359075504,17.000944496916492,17.000944496916492
72.30401688982721,72.204011333963,21.8012111783988,17.20095560864492
69.50386132562919,69.60386688149342,20.601144508028224,20.601144508028224
70.30390577254292,70.00388910495028,21.701205622534584,21.501194510806155
70.20390021667869,70.00388910495028,19.301072281793434,19.20106672592922
71.00394466359242,71.00394466359242,14.400800044446912,14.10078337685427
70.9039391077282,70.9039391077282,15.500861158953276,15.40085560308906
72.204011333963,72.204011333963,13.90077226512584,13.90077226512584
71.70398355464191,71.70398355464191,15.300850047224849,15.100838935496414
75.40418912161786,75.30418356575365,21.00116673148508,20.901161175620867
75.7042057892105,75.7042057892105,22.40124451358409,22.301238957719875
73.80410022779043,73.80410022779043,26.601477859881104,26.20145563642425
74.70415023056836,75.00416689816102,21.901216734263013,22.001222290127227
89.904994721929,89.70498361020056,24.60136674259681,24.30135007500417
93.70520584476915,94.2052336240902,21.30118339907773,21.20117784321351
93.00516695371964,92.10511695094172,17.000944496916492,23.50130562809045
92.50513917439858,94.0052225123618,22.20123340185566,20.70115006389244
76.90427245958108,76.90427245958108,15.900883382410132,20.901161175620867
83.50463914661925,83.1046169231624,19.90110561697872,23.601311183954664
82.10456136452025,82.30457247624868,8.60047780432246,9.500527807100394
77.7043169064948,77.7043169064948,12.20067781543419,12.20067781543419
75.20417800988943,75.20417800988943,23.50130562809045,23.401300072226235
72.60403355741985,72.30401688982721,21.20117784321351,21.20117784321351
79.10439468859381,79.20440024445801,20.801155619756653,20.70115006389244
77.30429468303794,77.20428912717374,23.50130562809045,23.20128896049781
55.903105728096,56.003111283960216,13.50075004166898,13.000722262347908
56.003111283960216,56.30312795155286,11.10061670092783,10.9006055891994
54.40302239013278,54.30301683426857,13.800766709261625,13.70076115339741
55.40307794877493,55.60308906050336,14.400800044446912,15.0008333796322
74.00411133951886,74.3041280071115,15.600866714817489,13.800766709261625
72.80404466914828,73.00405578087671,10.300572254014112,15.40085560308906
70.40391132840713,70.40391132840713,11.200622256792045,11.500638924384686
70.60392244013555,70.80393355186399,14.900827823767989,15.40085560308906
69.70387243735763,69.80387799322185,17.20095560864492,17.30096116450914
73.90410578365464,73.70409467192621,16.500916717595423,16.600922273459638
69.90388354908605,69.80387799322185,16.700927829323852,16.600922273459638
71.60397799877771,71.5039724429135,20.601144508028224,20.50113895216401
76.60425579198844,76.60425579198844,19.001055614200787,19.001055614200787
77.20428912717374,77.10428357130951,20.50113895216401,20.50113895216401
74.50413911883993,74.40413356297572,19.40107783765765,19.801100061114504
76.40424468026,76.30423912439579,19.101061170065,19.001055614200787
83.90466137007611,83.60464470248347,23.001277848769373,22.70126118117673
81.60453358519918,81.90455025279182,21.101172287349293,21.30118339907773
85.00472248458247,84.60470026112561,16.800933385188063,16.900938941052278
85.40474470803933,85.30473915217512,21.501194510806155,21.30118339907773
74.3041280071115,74.40413356297572,5.900327795988666,11.300627812656256
74.90416134229679,75.20417800988943,9.500527807100394,9.100505583643535
74.60414467470414,74.60414467470414,9.60053336296461,9.900550030557252
73.20406689260514,73.20406689260514,8.300461136729819,7.300405578087671
46.10256125340297,46.60258903272404,18.00100005555864,18.301016723151285
53.80298905494749,53.30296127562642,19.501083393521863,19.20106672592922
45.102505694760815,45.00250013889661,18.60103339074393,18.20101116728707
46.70259458858825,46.70259458858825,18.20101116728707,18.00100005555864
79.10439468859381,79.10439468859381,23.70131673981888,23.601311183954664
78.20434468581587,78.00433357408745,22.10122784599144,22.20123340185566
75.20417800988943,75.80421134507472,18.4010222790155,18.00100005555864
72.40402244569142,72.40402244569142,17.600977832101783,17.400966720373354
77.7043169064948,77.80432246235901,21.60120006667037,21.501194510806155
77.30429468303794,77.40430023890215,20.101116728707147,20.401133396299794
74.60414467470414,74.60414467470414,17.50097227623757,17.30096116450914
74.80415578643257,74.80415578643257,17.50097227623757,17.50097227623757
67.70376132007333,67.70376132007333,17.900994499694427,17.600977832101783
67.90377243180177,67.90377243180177,16.200900050002776,16.500916717595423
65.30362797933219,65.30362797933219,19.001055614200787,13.800766709261625
69.10383910217233,69.20384465803656,17.20095560864492,17.600977832101783
65.60364464692483,65.60364464692483,16.500916717595423,16.700927829323852
67.30373909661647,67.30373909661647,17.000944496916492,17.000944496916492
64.40357797655425,64.20356686482582,16.000888938274347,16.10089449413856
65.30362797933219,65.30362797933219,14.200788932718485,14.10078337685427
83.30462803489081,83.30462803489081,13.70076115339741,13.800766709261625
81.60453358519918,81.70453914106339,22.10122784599144,21.701205622534584
62.30346130340575,62.603477970998384,17.50097227623757,17.800988943830212
63.803544641368966,63.803544641368966,16.900938941052278,17.700983387965998
70.40391132840713,70.60392244013555,12.300683371298405,25.9014389688316
69.80387799322185,69.80387799322185,25.10139452191788,22.20123340185566
42.902383465748095,42.902383465748095,42.30235013056281,18.501027834879714
46.40257792099561,46.40257792099561,16.700927829323852,16.600922273459638
46.80260014445247,47.20262236790933,16.600922273459638,8.200455580865604
44.10245013611867,44.20245569198288,34.201900105561414,43.90243902439024
75.7042057892105,75.7042057892105,15.40085560308906,15.200844491360629
78.10433912995165,78.00433357408745,15.500861158953276,15.600866714817489
80.40446691482859,80.20445580310017,15.900883382410132,15.900883382410132
80.50447247069282,80.30446135896437,14.700816712039558,14.700816712039558
75.10417245402522,75.30418356575365,13.50075004166898,13.90077226512584
75.50419467748208,75.90421690093893,10.400577809878326,10.50058336574254
78.90438357686537,78.80437802100116,13.000722262347908,12.60070003889105
79.50441691205067,79.40441135618646,9.700538918828824,9.60053336296461
57.30318351019501,57.30318351019501,35.301961220067774,35.401966775932
58.00322240124451,58.20323351297294,34.001888993832985,33.80187788210456
59.90332796266459,60.0033335185288,34.80193344074671,34.80193344074671
61.3034057447636,61.3034057447636,34.701927884882494,34.80193344074671
99.40552252902938,99.40552252902938,13.70076115339741,14.10078337685427
101.5056392021779,101.6056447580421,12.300683371298405,12.100672259569976
98.50547252625144,98.50547252625144,14.500805600311129,14.200788932718485
100.00555586421468,100.00555586421468,13.300738929940552,13.300738929940552
87.00483360186678,86.80482249013833,17.100950052780707,17.100950052780707
87.10483915773098,87.00483360186678,24.40135563086838,24.60136674259681
88.80493360742264,88.70492805155841,19.20106672592922,19.001055614200787
88.40491138396577,88.40491138396577,22.601255625312515,22.301238957719875
55.60308906050336,55.40307794877493,17.400966720373354,17.20095560864492
57.30318351019501,56.80315573087393,25.10139452191788,25.40141118951053
52.00288904939163,52.20290016112006,19.70109450525029,19.601088949386074
35.90199455525307,58.80326684815823,21.501194510806155,21.501194510806155
84.60470026112561,73.30407244846936,25.001388966053668,25.001388966053668
70.20390021667869,70.30390577254292,25.10139452191788,10.100561142285684
81.60453358519918,81.8045446969276,28.70159453302961,27.80154453025168
79.60442246791487,78.80437802100116,30.701705650313905,29.20162231235069
71.20395577532085,71.30396133118506,17.20095560864492,17.20095560864492
70.80393355186399,70.9039391077282,17.900994499694427,18.00100005555864
69.40385576976499,69.50386132562919,16.300905605866994,15.900883382410132
71.70398355464191,71.60397799877771,16.900938941052278,16.800933385188063
74.60414467470414,74.60414467470414,19.801100061114504,19.801100061114504
72.70403911328407,72.80404466914828,19.90110561697872,20.201122284571365
75.80421134507472,75.90421690093893,22.70126118117673,22.70126118117673
75.7042057892105,75.80421134507472,20.50113895216401,20.401133396299794
79.50441691205067,79.50441691205067,18.101005611422856,18.4010222790155
81.40452247347073,81.70453914106339,14.200788932718485,14.400800044446912
82.00455580865604,82.10456136452025,12.700705594755265,13.100727818212125
71.90399466637035,71.90399466637035,16.10089449413856,16.40091116173121
75.90421690093893,76.20423356853158,24.80137785432524,24.501361186732595
78.70437246513696,78.70437246513696,24.30135007500417,9.00050002777932
78.50436135340851,78.4043557975443,15.300850047224849,15.500861158953276
76.60425579198844,76.60425579198844,17.400966720373354,17.50097227623757
69.90388354908605,69.80387799322185,13.300738929940552,13.200733374076338
69.90388354908605,69.50386132562919,15.800877826545918,15.600866714817489
67.70376132007333,68.1037835435302,14.000777820990054,14.200788932718485
69.70387243735763,69.80387799322185,12.700705594755265,12.700705594755265
79.10439468859381,79.20440024445801,28.50158342130118,28.40157786543697
79.40441135618646,79.40441135618646,31.101727873770763,31.00172231790655
79.70442802377909,79.60442246791487,24.901383410189453,24.901383410189453
77.50430579476637,77.50430579476637,24.80137785432524,24.80137785432524
82.10456136452025,82.4045780321129,17.20095560864492,17.000944496916492
85.70476137563197,85.60475581976776,18.60103339074393,18.60103339074393
84.60470026112561,84.70470581698983,20.401133396299794,20.30112784043558
83.60464470248347,83.40463359075504,18.80104450247236,18.701038946608143
60.903383521306736,61.20340018889939,14.300794488582698,14.300794488582698
62.203455747541526,62.30346130340575,13.000722262347908,13.200733374076338
60.903383521306736,60.903383521306736,11.000611145063614,10.100561142285684
60.80337796544252,61.103394633035165,15.600866714817489,15.300850047224849
64.10356130896162,63.90355019723317,22.501250069448304,22.601255625312515
65.10361686760375,65.10361686760375,23.70131673981888,23.901327851547308
69.40385576976499,69.10383910217233,22.70126118117673,22.501250069448304
69.70387243735763,69.80387799322185,23.901327851547308,23.70131673981888
63.90355019723317,63.40352241791211,12.40068892716262,12.00066670370576
65.5036390910606,65.5036390910606,10.400577809878326,10.400577809878326
66.40368909383855,66.7037057614312,10.50058336574254,10.800600033335185
68.00377798766597,67.30373909661647,9.700538918828824,9.60053336296461
91.10506139229958,91.00505583643536,24.80137785432524,25.10139452191788
85.50475026390355,85.40474470803933,21.60120006667037,21.30118339907773
89.80498916606477,89.70498361020056,26.401466748152675,26.10145008056003
90.20501138952164,90.10500583365742,20.001111172842933,19.90110561697872
64.60358908828267,64.40357797655425,23.70131673981888,13.100727818212125
60.80337796544252,61.20340018889939,18.20101116728707,18.60103339074393
62.50347241513417,62.0034446358131,23.30129451636202,23.20128896049781
66.50369464970275,65.90366131451746,14.200788932718485,14.000777820990054
72.70403911328407,72.80404466914828,11.400633368520472,12.500694483026834
73.40407800433357,73.40407800433357,14.600811156175345,14.400800044446912
72.204011333963,72.204011333963,10.50058336574254,16.000888938274347
73.00405578087671,73.10406133674093,9.40052225123618,15.900883382410132
79.0043891327296,79.0043891327296,18.501027834879714,18.60103339074393
79.30440580032223,79.40441135618646,15.600866714817489,15.500861158953276
79.80443357964332,80.00444469137173,10.200566698149895,10.400577809878326
78.60436690927273,78.60436690927273,10.400577809878326,10.50058336574254
61.20340018889939,61.80343352408467,18.4010222790155,18.301016723151285
62.203455747541526,62.40346685926996,16.200900050002776,16.10089449413856
63.10350575031946,63.303516862047886,17.000944496916492,16.700927829323852
62.0034446358131,61.80343352408467,20.401133396299794,20.201122284571365
99.6055336407578,99.6055336407578,22.601255625312515,22.601255625312515
100.60558919939996,100.2055669759431,24.40135563086838,24.40135563086838
80.60447802655703,81.10450580587809,21.701205622534584,21.501194510806155
99.20551141730095,99.20551141730095,23.50130562809045,23.401300072226235
71.70398355464191,71.80398911050614,10.800600033335185,10.70059447747097
72.80404466914828,72.50402800155564,8.300461136729819,8.200455580865604
68.80382243457969,68.90382799044392,18.00100005555864,17.900994499694427
72.204011333963,72.204011333963,18.101005611422856,18.501027834879714
62.80348908272681,62.80348908272681,15.600866714817489,19.501083393521863
61.70342796822045,61.70342796822045,8.500472248458246,21.101172287349293
60.80337796544252,60.903383521306736,15.500861158953276,15.200844491360629
62.10345019167731,62.10345019167731,17.700983387965998,18.00100005555864
91.60508917162063,91.40507805989222,21.701205622534584,22.001222290127227
92.90516139785544,93.4051891771765,21.40118895494194,22.001222290127227
94.80526695927551,92.80515584199122,26.001444524695813,25.70142785710317
95.20528918273236,95.80532251791766,16.000888938274347,15.700872270681703
61.90343907994888,61.80343352408467,20.001111172842933,19.801100061114504
62.40346685926996,62.203455747541526,20.30112784043558,20.70115006389244
58.70326129229401,58.6032557364298,20.50113895216401,20.601144508028224
62.40346685926996,62.203455747541526,20.30112784043558,20.201122284571365
66.60370020556697,66.60370020556697,14.400800044446912,14.700816712039558
70.80393355186399,70.9039391077282,13.90077226512584,14.10078337685427
66.30368353797434,66.40368909383855,13.70076115339741,13.800766709261625
68.60381132285127,68.70381687871547,12.300683371298405,12.300683371298405
78.60436690927273,78.4043557975443,22.40124451358409,22.601255625312515
78.50436135340851,78.3043502416801,23.30129451636202,23.30129451636202
79.40441135618646,79.50441691205067,23.801322295683093,24.101338963275733
81.50452802933495,81.70453914106339,26.50147230401689,26.401466748152675
89.50497249847213,89.40496694260791,21.901216734263013,21.60120006667037
93.90521695649758,93.20517806544808,21.901216734263013,21.701205622534584
87.60486693705205,87.9048836046447,22.40124451358409,22.301238957719875
90.70503916884272,90.10500583365742,22.301238957719875,22.40124451358409
60.0033335185288,59.90332796266459,20.30112784043558,19.501083393521863
61.40341130062781,61.50341685649202,19.70109450525029,19.501083393521863
59.90332796266459,60.0033335185288,16.700927829323852,16.200900050002776
59.10328351575088,59.00327795988666,16.900938941052278,16.900938941052278
67.30373909661647,67.30373909661647,22.20123340185566,22.10122784599144
66.60370020556697,66.20367798211011,24.701372298461024,24.60136674259681
62.40346685926996,62.603477970998384,20.70115006389244,21.30118339907773
66.1036724262459,65.60364464692483,22.20123340185566,22.001222290127227
74.40413356297572,74.3041280071115,19.801100061114504,10.200566698149895
78.20434468581587,79.20440024445801,17.700983387965998,14.000777820990054
74.90416134229679,75.00416689816102,16.200900050002776,15.900883382410132
75.60420023334629,75.50419467748208,12.900716706483692,12.40068892716262
74.40413356297572,74.3041280071115,20.50113895216401,20.601144508028224
71.80398911050614,71.70398355464191,18.4010222790155,18.301016723151285
68.70381687871547,68.80382243457969,21.101172287349293,20.50113895216401
66.30368353797434,66.30368353797434,26.601477859881104,27.00150008333796
53.80298905494749,53.60297794321907,17.900994499694427,17.800988943830212
55.903105728096,55.60308906050336,22.301238957719875,22.10122784599144
54.40302239013278,54.503027945997,18.80104450247236,18.701038946608143
56.10311683982443,55.903105728096,19.101061170065,19.501083393521863
100.8056003111284,100.40557808767151,19.101061170065,18.101005611422856
106.80593366298127,106.60592255125285,28.801600088893824,28.40157786543697
100.9056058669926,100.70559475526416,31.401744541363406,31.401744541363406
106.10589477193176,105.6058669926107,32.7018167675982,32.7018167675982
74.80415578643257,74.70415023056836,19.001055614200787,19.101061170065
77.7043169064948,77.40430023890215,26.901494527473744,26.901494527473744
80.30446135896437,80.20445580310017,26.20145563642425,25.601422301238955
84.30468359353297,83.8046558142119,23.801322295683093,23.601311183954664
62.40346685926996,61.70342796822045,21.30118339907773,21.00116673148508
61.90343907994888,61.70342796822045,22.501250069448304,22.70126118117673
61.70342796822045,61.80343352408467,20.801155619756653,21.101172287349293
62.50347241513417,62.603477970998384,24.901383410189453,24.80137785432524
67.20373354075225,67.20373354075225,22.801266737040944,16.300905605866994
70.30390577254292,70.50391688427135,14.700816712039558,15.300850047224849
68.1037835435302,67.90377243180177,19.70109450525029,19.301072281793434
71.20395577532085,70.80393355186399,11.900661147841546,7.5004166898161
96.90538363242402,96.8053780765598,18.101005611422856,18.20101116728707
96.00533362964607,96.1053391855103,18.901050058336573,18.80104450247236
98.00544474693038,98.00544474693038,19.001055614200787,19.501083393521863
99.40552252902938,99.20551141730095,18.00100005555864,17.700983387965998
55.103061281182285,55.30307239291072,15.0008333796322,15.0008333796322
53.60297794321907,53.80298905494749,14.10078337685427,13.800766709261625
54.70303905772543,54.903050169453856,19.40107783765765,19.20106672592922
54.60303350186121,54.60303350186121,16.800933385188063,16.800933385188063
67.00372242902384,67.00372242902384,18.60103339074393,11.700650036113116
67.10372798488805,67.10372798488805,16.10089449413856,15.700872270681703
66.20367798211011,66.20367798211011,10.600588921606755,10.600588921606755
66.20367798211011,66.1036724262459,16.900938941052278,17.100950052780707
74.80415578643257,74.90416134229679,15.800877826545918,15.800877826545918
75.7042057892105,75.60420023334629,15.0008333796322,15.300850047224849
72.9040502250125,73.00405578087671,16.000888938274347,15.800877826545918
72.00400022223457,72.10400577809878,14.000777820990054,14.500805600311129
100.10556142007889,99.90555030835046,19.501083393521863,20.401133396299794
103.90577254291904,103.70576143119062,23.401300072226235,22.601255625312515
100.00555586421468,100.00555586421468,18.4010222790155,19.001055614200787
99.80554475248624,99.80554475248624,20.70115006389244,20.801155619756653
67.60375576420911,67.70376132007333,15.700872270681703,15.700872270681703
67.10372798488805,66.80371131729541,14.900827823767989,14.600811156175345
67.70376132007333,67.60375576420911,15.200844491360629,15.200844491360629
68.70381687871547,68.70381687871547,15.700872270681703,15.300850047224849
60.0033335185288,60.10333907439303,27.501527862659035,27.501527862659035
60.0033335185288,60.10333907439303,26.20145563642425,26.30146119228846
60.0033335185288,59.80332240680037,26.801488971609533,27.00150008333796
59.90332796266459,60.0033335185288,27.80154453025168,27.701538974387464
91.60508917162063,92.20512250680594,12.800711150619478,12.700705594755265
91.10506139229958,90.90505028057112,40.9022723484638,36.40202233457414
92.80515584199122,93.10517250958384,19.301072281793434,24.101338963275733
91.20506694816378,91.60508917162063,18.301016723151285,24.00133340741152
69.10383910217233,69.30385021390077,10.100561142285684,10.000555586421466
68.00377798766597,68.00377798766597,8.700483360186677,8.900494471915106
68.80382243457969,68.90382799044392,11.200622256792045,11.300627812656256
68.50380576698706,68.50380576698706,10.9006055891994,10.800600033335185
84.40468914939717,84.5046947052614,25.40141118951053,24.80137785432524
86.30479471081726,86.10478359908883,25.2014000777821,25.10139452191788
88.40491138396577,88.50491693983,24.60136674259681,24.701372298461024
88.6049224956942,89.00494471915106,23.601311183954664,23.801322295683093
53.40296683149064,53.70298349908328,15.900883382410132,16.10089449413856
57.00316684260236,57.103172398466576,18.101005611422856,18.101005611422856
56.10311683982443,56.30312795155286,17.20095560864492,17.20095560864492
55.60308906050336,56.10311683982443,16.10089449413856,14.900827823767989
87.2048447135952,87.10483915773098,20.901161175620867,21.40118895494194
89.60497805433636,89.60497805433636,19.70109450525029,19.70109450525029
98.00544474693038,98.00544474693038,17.600977832101783,17.50097227623757
93.00516695371964,93.00516695371964,18.901050058336573,18.80104450247236
66.1036724262459,66.40368909383855,19.001055614200787,18.901050058336573
70.70392799599978,70.80393355186399,13.300738929940552,13.100727818212125
64.30357242069003,64.20356686482582,15.200844491360629,15.600866714817489
68.30379465525863,68.50380576698706,16.500916717595423,16.300905605866994
91.10506139229958,91.10506139229958,24.00133340741152,24.20134451913995
92.6051447302628,92.30512806267014,23.601311183954664,23.50130562809045
93.3051836213123,93.4051891771765,17.30096116450914,17.30096116450914
92.00511139507748,92.00511139507748,25.801433412967384,25.9014389688316
69.60386688149342,69.60386688149342,11.500638924384686,11.10061670092783
72.9040502250125,73.00405578087671,17.700983387965998,18.20101116728707
68.1037835435302,68.20378909939441,19.101061170065,11.000611145063614
69.20384465803656,69.20384465803656,10.600588921606755,10.200566698149895
77.40430023890215,77.50430579476637,8.100450025001388,8.500472248458246
79.50441691205067,79.40441135618646,9.40052225123618,9.700538918828824
78.70437246513696,78.70437246513696,10.70059447747097,11.400633368520472
77.50430579476637,77.50430579476637,16.000888938274347,15.300850047224849
80.10445024723596,80.20445580310017,23.50130562809045,23.70131673981888
83.1046169231624,83.1046169231624,24.30135007500417,25.001388966053668
76.40424468026,76.50425023612424,22.001222290127227,21.8012111783988
78.70437246513696,78.50436135340851,22.301238957719875,22.501250069448304
79.10439468859381,79.10439468859381,16.300905605866994,16.300905605866994
82.10456136452025,82.20456692038445,18.00100005555864,17.900994499694427
85.30473915217512,85.00472248458247,21.20117784321351,21.30118339907773
84.30468359353297,84.20467803766876,19.20106672592922,19.501083393521863
69.40385576976499,69.40385576976499,20.101116728707147,19.801100061114504
67.50375020834491,67.20373354075225,21.8012111783988,22.10122784599144
79.60442246791487,78.80437802100116,20.001111172842933,19.801100061114504
75.20417800988943,75.00416689816102,21.30118339907773,21.30118339907773
96.00533362964607,96.1053391855103,16.600922273459638,16.500916717595423
101.5056392021779,101.30562809044946,22.90127229290516,22.70126118117673
94.2052336240902,94.0052225123618,22.10122784599144,22.601255625312515
99.40552252902938,99.40552252902938,24.101338963275733,23.70131673981888
82.60458914384131,82.50458358797711,17.400966720373354,17.800988943830212
79.60442246791487,79.60442246791487,19.70109450525029,19.601088949386074
83.8046558142119,83.60464470248347,19.801100061114504,20.001111172842933
83.90466137007611,83.70465025834768,20.70115006389244,20.401133396299794
72.50402800155564,72.50402800155564,21.8012111783988,21.701205622534584
73.50408356019778,73.40407800433357,20.50113895216401,20.601144508028224
75.00416689816102,75.00416689816102,21.00116673148508,21.101172287349293
72.50402800155564,72.40402244569142,19.001055614200787,19.001055614200787
63.60353352964053,63.303516862047886,24.501361186732595,23.901327851547308
67.50375020834491,67.50375020834491,23.50130562809045,23.70131673981888
67.80376687593755,68.40380021112283,22.70126118117673,22.10122784599144
69.50386132562919,69.60386688149342,24.20134451913995,23.901327851547308
86.50480582254569,86.10478359908883,26.30146119228846,26.10145008056003
88.6049224956942,88.80493360742264,22.501250069448304,22.301238957719875
82.90460581143395,82.70459469970554,25.10139452191788,25.601422301238955
85.60475581976776,85.30473915217512,13.100727818212125,12.40068892716262
71.5039724429135,71.20395577532085,15.100838935496414,15.0008333796322
76.00422245680315,76.20423356853158,13.200733374076338,13.200733374076338
62.203455747541526,62.203455747541526,13.400744485804768,13.70076115339741
72.60403355741985,72.50402800155564,17.400966720373354,17.30096116450914
103.00572254014112,103.00572254014112,16.10089449413856,16.000888938274347
100.60558919939996,100.70559475526416,15.900883382410132,16.200900050002776
102.10567253736318,102.10567253736318,14.700816712039558,14.700816712039558
104.40580032224013,104.40580032224013,13.50075004166898,13.400744485804768
52.10289460525585,52.30290571698427,10.800600033335185,10.600588921606755
49.802766820378906,49.70276126451469,10.400577809878326,10.100561142285684
51.102839046613695,51.30285015834213,12.500694483026834,12.40068892716262
53.30296127562642,53.30296127562642,15.100838935496414,10.9006055891994
49.10272792932941,49.40274459692205,20.901161175620867,20.901161175620867
50.002777932107335,50.20278904383576,21.901216734263013,21.60120006667037
52.20290016112006,52.5029168287127,21.60120006667037,21.20117784321351
50.30279459969998,50.20278904383576,21.701205622534584,21.701205622534584
48.30268348241569,48.4026890382799,20.50113895216401,20.30112784043558
48.80271126173676,48.902716817600975,19.90110561697872,19.601088949386074
49.20273348519362,49.30273904105783,20.001111172842933,19.40107783765765
49.50275015278626,49.70276126451469,20.30112784043558,20.50113895216401
80.70448358242123,80.70448358242123,13.100727818212125,13.000722262347908
80.90449469414968,81.00450025001389,11.700650036113116,11.700650036113116
83.70465025834768,83.70465025834768,11.700650036113116,12.00066670370576
84.10467248180454,83.90466137007611,11.400633368520472,10.9006055891994
82.00455580865604,82.10456136452025,17.20095560864492,17.30096116450914
88.00488916050891,88.00488916050891,18.20101116728707,18.501027834879714
87.50486138118784,87.40485582532362,17.700983387965998,17.600977832101783
85.10472804044669,85.00472248458247,17.100950052780707,17.100950052780707
69.30385021390077,69.20384465803656,26.50147230401689,26.50147230401689
69.70387243735763,69.50386132562919,27.60153341852325,27.60153341852325
64.30357242069003,63.60353352964053,23.20128896049781,23.30129451636202
70.40391132840713,70.40391132840713,25.601422301238955,25.40141118951053
70.10389466081449,70.30390577254292,14.200788932718485,14.500805600311129
67.10372798488805,67.10372798488805,17.000944496916492,17.000944496916492
66.00366687038169,66.1036724262459,16.300905605866994,16.200900050002776
69.40385576976499,69.20384465803656,18.4010222790155,18.501027834879714
92.10511695094172,92.20512250680594,22.301238957719875,22.70126118117673
100.30557253180731,100.30557253180731,22.20123340185566,21.901216734263013
99.30551697316515,99.5055280848936,18.4010222790155,23.101283404633588
96.90538363242402,96.8053780765598,26.30146119228846,26.20145563642425
86.90482804600255,87.00483360186678,18.80104450247236,18.501027834879714
88.70492805155841,88.80493360742264,18.501027834879714,18.301016723151285
90.20501138952164,90.30501694538586,20.50113895216401,20.30112784043558
88.50491693983,88.50491693983,20.70115006389244,20.70115006389244
81.30451691760653,80.90449469414968,23.50130562809045,23.70131673981888
79.70442802377909,79.60442246791487,22.40124451358409,22.40124451358409
84.60470026112561,84.30468359353297,24.101338963275733,24.40135563086838
82.60458914384131,82.4045780321129,23.401300072226235,24.101338963275733
68.1037835435302,67.90377243180177,20.50113895216401,20.601144508028224
69.50386132562919,69.40385576976499,22.70126118117673,22.601255625312515
70.80393355186399,70.60392244013555,20.50113895216401,20.30112784043558
71.00394466359242,71.20395577532085,21.30118339907773,21.30118339907773
89.3049613867437,89.10495027501527,18.20101116728707,9.60053336296461
84.80471137285404,84.80471137285404,12.700705594755265,12.800711150619478
85.60475581976776,85.60475581976776,10.600588921606755,10.50058336574254
84.60470026112561,84.70470581698983,10.50058336574254,10.70059447747097
63.40352241791211,63.70353908550474,6.100338907717095,6.400355575309739
63.60353352964053,64.00355575309739,13.70076115339741,13.90077226512584
63.20351130618367,63.303516862047886,11.700650036113116,11.800655591977332
69.00383354630813,69.20384465803656,9.700538918828824,10.000555586421466
63.00350019445524,63.10350575031946,18.80104450247236,24.701372298461024
64.90360575587533,63.90355019723317,10.400577809878326,19.301072281793434
53.20295571976221,52.90293905216956,10.70059447747097,17.30096116450914
51.20284460247791,51.102839046613695,21.40118895494194,21.8012111783988
54.80304461358964,54.903050169453856,20.601144508028224,20.201122284571365
51.30285015834213,51.40285571420634,20.101116728707147,20.001111172842933
96.20534474137452,62.50347241513417,19.101061170065,19.501083393521863
93.60520028890494,64.00355575309739,22.90127229290516,22.90127229290516
128.00711150619478,71.40396688704928,28.10156119784433,27.101505639202177
121.5067503750208,74.00411133951886,28.10156119784433,28.801600088893824
56.40313350741708,56.30312795155286,13.70076115339741,14.000777820990054
57.50319462192344,59.80332240680037,17.20095560864492,14.10078337685427
57.80321128951608,58.00322240124451,12.500694483026834,18.20101116728707
58.20323351297294,57.50319462192344,20.001111172842933,20.30112784043558
74.90416134229679,74.70415023056836,17.800988943830212,17.600977832101783
76.40424468026,76.40424468026,17.50097227623757,17.30096116450914
77.7043169064948,77.7043169064948,16.600922273459638,11.200622256792045
74.70415023056836,74.80415578643257,18.701038946608143,18.301016723151285
69.60386688149342,69.50386132562919,21.40118895494194,21.20117784321351
72.50402800155564,72.40402244569142,20.001111172842933,19.501083393521863
66.7037057614312,66.40368909383855,20.801155619756653,20.30112784043558
66.30368353797434,66.30368353797434,20.801155619756653,20.601144508028224
74.00411133951886,74.00411133951886,19.501083393521863,20.201122284571365
76.00422245680315,76.10422801266738,20.901161175620867,20.601144508028224
74.00411133951886,74.00411133951886,19.501083393521863,19.70109450525029
73.604089116062,73.50408356019778,18.901050058336573,19.20106672592922
62.10345019167731,62.703483526862605,15.100838935496414,14.900827823767989
64.30357242069003,64.50358353241847,16.10089449413856,16.10089449413856
63.803544641368966,64.10356130896162,13.70076115339741,14.10078337685427
62.40346685926996,62.10345019167731,16.200900050002776,16.10089449413856
74.00411133951886,74.10411689538307,9.500527807100394,9.500527807100394
74.20412245124729,74.10411689538307,9.300516695371964,9.700538918828824
73.70409467192621,73.40407800433357,8.300461136729819,8.000444469137173
73.10406133674093,73.20406689260514,12.900716706483692,12.20067781543419
94.2052336240902,93.90521695649758,19.90110561697872,19.601088949386074
93.90521695649758,94.50525029168288,20.001111172842933,19.501083393521863
93.60520028890494,94.40524473581866,21.901216734263013,21.30118339907773
96.00533362964607,95.90532807378187,28.50158342130118,27.60153341852325
93.4051891771765,94.30523917995444,15.40085560308906,16.300905605866994
86.6048113784099,86.70481693427412,20.101116728707147,24.60136674259681
91.80510028334908,91.10506139229958,12.900716706483692,13.100727818212125
89.40496694260791,89.50497249847213,18.80104450247236,17.900994499694427
59.40330018334352,59.50330573920773,12.20067781543419,12.300683371298405
60.0033335185288,59.90332796266459,13.70076115339741,14.000777820990054
58.90327240402244,58.30323906883715,13.600755597533196,13.400744485804768
58.6032557364298,58.30323906883715,14.300794488582698,14.000777820990054
60.10333907439303,60.403355741985656,14.300794488582698,14.500805600311129
61.70342796822045,61.50341685649202,15.0008333796322,14.800822267903772
47.30262792377354,47.30262792377354,17.600977832101783,17.700983387965998
50.4028001555642,50.20278904383576,15.900883382410132,15.600866714817489
49.00272237346519,49.40274459692205,15.800877826545918,15.700872270681703
48.80271126173676,48.70270570587255,15.100838935496414,15.200844491360629
57.70320573365187,57.20317795433079,14.400800044446912,15.0008333796322
61.3034057447636,61.50341685649202,17.600977832101783,18.00100005555864
65.10361686760375,65.10361686760375,8.900494471915106,8.900494471915106
63.40352241791211,63.303516862047886,15.800877826545918,16.40091116173121
89.3049613867437,89.2049558308795,6.700372242902383,6.600366687038169
90.00500027779321,90.00500027779321,15.100838935496414,10.600588921606755
90.80504472470692,90.50502805711427,25.2014000777821,25.10139452191788
85.30473915217512,85.2047335963109,26.601477859881104,26.50147230401689
51.20284460247791,51.30285015834213,12.40068892716262,12.300683371298405
51.20284460247791,51.102839046613695,11.500638924384686,11.300627812656256
50.80282237902105,50.80282237902105,10.300572254014112,10.100561142285684
53.20295571976221,53.10295016389799,12.00066670370576,11.800655591977332
72.10400577809878,72.00400022223457,18.00100005555864,18.101005611422856
71.70398355464191,71.5039724429135,20.601144508028224,20.401133396299794
72.204011333963,72.10400577809878,17.20095560864492,16.800933385188063
71.70398355464191,71.60397799877771,17.900994499694427,17.800988943830212
91.90510583921328,91.50508361575643,22.501250069448304,22.501250069448304
95.80532251791766,95.20528918273236,25.10139452191788,24.80137785432524
96.40535585310292,96.20534474137452,23.20128896049781,22.501250069448304
95.30529473859656,95.20528918273236,25.601422301238955,25.301405633646315
60.70337240957831,60.70337240957831,21.501194510806155,21.701205622534584
62.703483526862605,62.50347241513417,21.101172287349293,21.00116673148508
59.90332796266459,60.10333907439303,20.901161175620867,20.801155619756653
60.0033335185288,60.10333907439303,23.101283404633588,23.801322295683093
58.70326129229401,58.70326129229401,17.700983387965998,17.800988943830212
60.60336685371409,60.80337796544252,18.20101116728707,18.20101116728707
60.60336685371409,60.70337240957831,20.50113895216401,20.70115006389244
61.50341685649202,61.40341130062781,19.501083393521863,19.20106672592922
69.20384465803656,69.30385021390077,16.300905605866994,16.000888938274347
68.1037835435302,68.1037835435302,15.800877826545918,16.600922273459638
71.30396133118506,71.20395577532085,14.000777820990054,13.200733374076338
70.9039391077282,71.00394466359242,16.800933385188063,17.30096116450914
42.902383465748095,42.10233901883438,27.60153341852325,27.901550086115893
45.70253902994611,45.00250013889661,27.501527862659035,27.501527862659035
44.60247791543975,44.70248347130396,28.40157786543697,28.40157786543697
43.6024223567976,43.50241680093339,28.601588977165395,28.301572309572755
64.20356686482582,64.40357797655425,18.80104450247236,18.301016723151285
68.40380021112283,67.4037446524807,21.30118339907773,21.101172287349293
69.00383354630813,63.10350575031946,19.601088949386074,19.20106672592922
67.90377243180177,67.4037446524807,21.60120006667037,21.20117784321351
69.00383354630813,68.80382243457969,20.50113895216401,20.601144508028224
68.60381132285127,68.70381687871547,20.30112784043558,19.90110561697872
48.30268348241569,75.40418912161786,9.60053336296461,11.700650036113116
78.4043557975443,77.10428357130951,19.90110561697872,23.401300072226235
95.90532807378187,95.60531140618924,27.20151119506639,26.901494527473744
97.40541141174508,97.20540030001666,10.800600033335185,21.40118895494194
97.30540585588088,97.00538918828823,31.901772320684483,32.40180010000555
102.80571142841268,97.20540030001666,23.601311183954664,22.10122784599144
58.90327240402244,59.40330018334352,19.101061170065,18.4010222790155
60.30335018612145,60.503361297849885,17.50097227623757,17.50097227623757
58.00322240124451,57.60320017778765,21.60120006667037,21.901216734263013
58.30323906883715,58.30323906883715,20.601144508028224,20.30112784043558
87.40485582532362,87.60486693705205,18.101005611422856,18.20101116728707
88.10489471637314,88.10489471637314,15.0008333796322,15.0008333796322
79.80443357964332,80.00444469137173,16.600922273459638,16.700927829323852
87.30485026945941,87.50486138118784,16.000888938274347,15.900883382410132
60.10333907439303,60.10333907439303,19.001055614200787,18.901050058336573
60.0033335185288,59.90332796266459,19.20106672592922,19.501083393521863
60.10333907439303,60.0033335185288,17.900994499694427,18.00100005555864
60.0033335185288,60.0033335185288,20.30112784043558,20.101116728707147
63.00350019445524,62.90349463859103,18.501027834879714,18.501027834879714
62.80348908272681,62.703483526862605,18.501027834879714,18.4010222790155
63.50352797377632,63.40352241791211,18.501027834879714,18.4010222790155
63.90355019723317,64.00355575309739,15.700872270681703,16.000888938274347
118.00655591977332,117.80654480804488,15.700872270681703,15.800877826545918
115.8064336907606,115.30640591143953,16.600922273459638,16.200900050002776
117.80654480804488,117.50652814045225,15.600866714817489,15.700872270681703
114.80637813211844,114.90638368798264,15.700872270681703,15.700872270681703
61.103394633035165,61.103394633035165,10.800600033335185,10.50058336574254
58.50325018056558,58.6032557364298,9.40052225123618,9.500527807100394
62.703483526862605,62.80348908272681,16.000888938274347,16.500916717595423
63.303516862047886,63.50352797377632,8.400466692594032,8.900494471915106
51.40285571420634,51.20284460247791,16.000888938274347,16.000888938274347
51.40285571420634,51.20284460247791,17.20095560864492,17.100950052780707
50.60281126729263,50.60281126729263,17.30096116450914,16.900938941052278
51.60286682593477,51.60286682593477,16.10089449413856,16.900938941052278
80.60447802655703,80.90449469414968,10.50058336574254,19.101061170065
50.70281682315684,88.30490582810155,23.401300072226235,22.70126118117673
93.10517250958384,93.10517250958384,17.800988943830212,17.800988943830212
92.00511139507748,91.40507805989222,22.501250069448304,21.8012111783988
80.40446691482859,80.30446135896437,19.70109450525029,19.801100061114504
82.10456136452025,82.00455580865604,20.30112784043558,21.40118895494194
77.50430579476637,77.6043113506306,15.600866714817489,14.10078337685427
78.20434468581587,78.20434468581587,19.601088949386074,19.70109450525029
66.80371131729541,66.80371131729541,20.30112784043558,20.101116728707147
68.1037835435302,68.20378909939441,19.90110561697872,20.101116728707147
65.00361131173953,65.20362242346798,19.20106672592922,18.901050058336573
65.70365020278904,65.90366131451746,18.901050058336573,19.001055614200787
67.00372242902384,67.30373909661647,19.301072281793434,18.901050058336573
66.80371131729541,66.80371131729541,19.70109450525029,19.601088949386074
63.40352241791211,63.40352241791211,18.701038946608143,17.400966720373354
58.50325018056558,59.20328907161509,13.600755597533196,13.600755597533196
57.00316684260236,57.70320573365187,17.50097227623757,16.900938941052278
57.60320017778765,57.80321128951608,18.101005611422856,19.001055614200787
65.90366131451746,65.80365575865325,14.200788932718485,13.90077226512584
65.70365020278904,65.60364464692483,13.400744485804768,13.000722262347908
68.00377798766597,67.90377243180177,6.600366687038169,12.300683371298405
67.20373354075225,67.20373354075225,12.100672259569976,12.60070003889105
48.4026890382799,45.00250013889661,24.20134451913995,25.10139452191788
48.00266681482304,48.80271126173676,19.601088949386074,19.90110561697872
49.802766820378906,49.90277237624312,24.101338963275733,24.101338963275733
49.00272237346519,49.10272792932941,22.501250069448304,22.601255625312515
49.802766820378906,50.20278904383576,26.001444524695813,25.9014389688316
50.10278348797155,50.50280571142841,22.801266737040944,22.90127229290516
80.80448913828546,80.80448913828546,18.301016723151285,18.901050058336573
90.10500583365742,90.30501694538586,21.30118339907773,21.101172287349293
85.30473915217512,85.40474470803933,23.801322295683093,23.901327851547308
87.80487804878048,87.70487249291628,22.90127229290516,22.801266737040944
62.10345019167731,62.203455747541526,13.200733374076338,13.000722262347908
60.503361297849885,60.70337240957831,15.700872270681703,15.700872270681703
59.60331129507195,59.3032946274793,15.700872270681703,15.800877826545918
61.50341685649202,61.603422412356245,16.600922273459638,16.900938941052278
71.20395577532085,71.10395021945664,15.0008333796322,22.10122784599144
68.30379465525863,68.40380021112283,20.901161175620867,20.50113895216401
71.90399466637035,72.204011333963,28.20156675370854,18.4010222790155
68.90382799044392,68.90382799044392,22.801266737040944,23.401300072226235
88.50491693983,88.30490582810155,15.900883382410132,16.200900050002776
87.80487804878048,87.60486693705205,18.80104450247236,18.701038946608143
84.40468914939717,84.60470026112561,19.601088949386074,20.401133396299794
87.50486138118784,87.2048447135952,21.501194510806155,22.10122784599144
73.40407800433357,73.604089116062,9.00050002777932,9.100505583643535
75.20417800988943,75.00416689816102,8.000444469137173,8.000444469137173
70.10389466081449,70.00388910495028,7.200400022223456,7.400411133951886
72.80404466914828,72.70403911328407,13.300738929940552,13.100727818212125
67.00372242902384,67.00372242902384,14.000777820990054,13.70076115339741
66.90371687315961,66.80371131729541,15.900883382410132,15.900883382410132
64.20356686482582,64.30357242069003,15.900883382410132,15.600866714817489
66.80371131729541,66.60370020556697,13.000722262347908,13.200733374076338
78.60436690927273,78.80437802100116,12.60070003889105,12.800711150619478
76.60425579198844,76.70426134785265,17.100950052780707,17.20095560864492
75.7042057892105,75.80421134507472,20.70115006389244,20.801155619756653
74.80415578643257,75.00416689816102,20.001111172842933,20.001111172842933
66.90371687315961,67.00372242902384,21.501194510806155,21.40118895494194
68.00377798766597,68.1037835435302,22.601255625312515,22.70126118117673
68.60381132285127,68.70381687871547,22.301238957719875,22.10122784599144
68.50380576698706,68.70381687871547,21.8012111783988,21.8012111783988
68.70381687871547,68.60381132285127,24.60136674259681,24.501361186732595
67.20373354075225,67.30373909661647,21.40118895494194,21.101172287349293
65.5036390910606,65.60364464692483,17.100950052780707,16.500916717595423
65.90366131451746,66.00366687038169,15.0008333796322,15.100838935496414
67.80376687593755,67.50375020834491,12.100672259569976,10.9006055891994
69.00383354630813,69.10383910217233,11.300627812656256,13.200733374076338
75.40418912161786,75.40418912161786,23.101283404633588,23.001277848769373
76.10422801266738,75.7042057892105,23.801322295683093,23.50130562809045
76.90427245958108,76.40424468026,23.20128896049781,23.101283404633588
79.90443913550752,79.70442802377909,24.30135007500417,24.00133340741152
63.70353908550474,63.70353908550474,26.801488971609533,18.901050058336573
65.20362242346798,65.00361131173953,12.00066670370576,12.700705594755265
70.30390577254292,70.10389466081449,11.700650036113116,20.201122284571365
66.40368909383855,66.30368353797434,15.0008333796322,15.200844491360629
47.802655703094615,47.90266125895883,13.90077226512584,13.600755597533196
48.50269459414412,48.50269459414412,19.601088949386074,19.501083393521863
54.60303350186121,54.503027945997,19.90110561697872,19.801100061114504
54.203011278404354,54.203011278404354,18.901050058336573,18.901050058336573
73.10406133674093,73.10406133674093,16.300905605866994,16.700927829323852
73.20406689260514,73.00405578087671,15.300850047224849,15.100838935496414
73.40407800433357,73.30407244846936,20.101116728707147,20.001111172842933
76.90427245958108,76.80426690371688,15.100838935496414,15.0008333796322
71.80398911050614,71.10395021945664,20.101116728707147,19.101061170065
67.80376687593755,67.10372798488805,19.70109450525029,19.70109450525029
66.60370020556697,66.20367798211011,18.101005611422856,17.800988943830212
70.20390021667869,70.00388910495028,19.90110561697872,19.90110561697872
77.0042780154453,77.0042780154453,13.300738929940552,13.50075004166898
74.20412245124729,74.20412245124729,13.800766709261625,13.90077226512584
77.90432801822324,77.80432246235901,13.400744485804768,13.400744485804768
77.20428912717374,77.20428912717374,13.400744485804768,13.600755597533196
73.50408356019778,79.0043891327296,24.701372298461024,15.300850047224849
53.80298905494749,72.10400577809878,33.80187788210456,7.300405578087671
74.40413356297572,74.40413356297572,24.501361186732595,24.30135007500417
74.00411133951886,74.20412245124729,16.200900050002776,22.501250069448304
72.70403911328407,72.30401688982721,14.300794488582698,21.60120006667037
72.70403911328407,73.10406133674093,20.201122284571365,9.20051113950775
71.5039724429135,71.40396688704928,16.600922273459638,16.40091116173121
72.50402800155564,72.40402244569142,18.701038946608143,18.60103339074393
67.30373909661647,67.20373354075225,20.201122284571365,20.201122284571365
69.40385576976499,69.30385021390077,21.30118339907773,21.40118895494194
67.70376132007333,67.80376687593755,23.601311183954664,23.50130562809045
66.90371687315961,66.90371687315961,19.301072281793434,19.20106672592922
75.90421690093893,75.80421134507472,20.801155619756653,21.00116673148508
79.50441691205067,79.30440580032223,23.30129451636202,23.20128896049781
77.0042780154453,76.60425579198844,22.10122784599144,22.10122784599144
73.20406689260514,73.00405578087671,22.20123340185566,22.10122784599144
66.30368353797434,66.00366687038169,10.50058336574254,10.70059447747097
65.40363353519639,65.60364464692483,15.800877826545918,16.10089449413856
61.90343907994888,62.0034446358131,16.200900050002776,17.100950052780707
62.50347241513417,62.603477970998384,15.40085560308906,15.200844491360629
61.603422412356245,61.603422412356245,18.20101116728707,17.900994499694427
64.8036002000111,64.8036002000111,11.400633368520472,11.500638924384686
72.30401688982721,72.30401688982721,22.001222290127227,21.8012111783988
73.00405578087671,73.20406689260514,24.30135007500417,24.40135563086838
71.5039724429135,71.60397799877771,23.901327851547308,24.00133340741152
75.80421134507472,75.90421690093893,21.501194510806155,21.30118339907773
84.90471692871826,84.90471692871826,22.70126118117673,23.30129451636202
81.90455025279182,82.20456692038445,26.601477859881104,26.901494527473744
83.40463359075504,83.20462247902661,24.101338963275733,24.20134451913995
91.70509472748486,91.20506694816378,24.40135563086838,24.701372298461024
79.60442246791487,80.40446691482859,24.701372298461024,8.000444469137173
77.80432246235901,77.7043169064948,24.101338963275733,24.00133340741152
79.90443913550752,79.70442802377909,18.101005611422856,18.301016723151285
82.70459469970554,83.30462803489081,18.4010222790155,18.501027834879714
77.0042780154453,76.80426690371688,16.10089449413856,16.10089449413856
78.50436135340851,78.3043502416801,17.700983387965998,17.700983387965998
84.30468359353297,83.8046558142119,16.40091116173121,16.900938941052278
77.90432801822324,77.80432246235901,17.000944496916492,17.000944496916492
97.40541141174508,97.40541141174508,21.30118339907773,21.20117784321351
98.40546697038724,98.40546697038724,18.80104450247236,18.301016723151285
97.10539474415243,97.20540030001666,23.50130562809045,23.601311183954664
96.50536140896716,96.60536696483138,22.601255625312515,22.40124451358409
75.20417800988943,74.90416134229679,20.70115006389244,20.601144508028224
84.20467803766876,84.10467248180454,18.20101116728707,18.301016723151285
75.90421690093893,74.50413911883993,17.50097227623757,17.20095560864492
73.00405578087671,72.60403355741985,17.800988943830212,18.101005611422856
49.40274459692205,48.902716817600975,17.100950052780707,16.900938941052278
46.3025723651314,47.20262236790933,14.800822267903772,14.800822267903772
48.30268348241569,47.30262792377354,14.500805600311129,14.000777820990054
49.20273348519362,49.50275015278626,16.200900050002776,16.10089449413856
51.00283349074948,51.00283349074948,12.900716706483692,11.900661147841546
48.70270570587255,48.4026890382799,14.700816712039558,15.200844491360629
51.40285571420634,51.40285571420634,12.60070003889105,12.500694483026834
51.102839046613695,51.20284460247791,13.70076115339741,13.600755597533196
83.1046169231624,83.1046169231624,24.901383410189453,24.701372298461024
84.10467248180454,83.90466137007611,26.70148341574532,26.901494527473744
79.40441135618646,79.30440580032223,22.601255625312515,22.501250069448304
80.20445580310017,80.10445024723596,24.60136674259681,24.501361186732595
63.803544641368966,63.90355019723317,14.700816712039558,14.900827823767989
66.00366687038169,66.00366687038169,14.700816712039558,14.600811156175345
64.8036002000111,64.70359464414689,14.000777820990054,13.90077226512584
63.70353908550474,63.70353908550474,11.000611145063614,10.70059447747097
68.30379465525863,68.40380021112283,17.900994499694427,18.00100005555864
68.70381687871547,68.60381132285127,19.70109450525029,19.70109450525029
68.70381687871547,69.00383354630813,17.600977832101783,17.30096116450914
67.4037446524807,67.4037446524807,18.701038946608143,18.4010222790155
74.3041280071115,74.60414467470414,21.501194510806155,21.60120006667037
73.50408356019778,73.50408356019778,20.901161175620867,20.901161175620867
74.3041280071115,74.3041280071115,15.0008333796322,15.200844491360629
72.204011333963,72.50402800155564,15.700872270681703,15.700872270681703
73.40407800433357,73.30407244846936,20.401133396299794,19.501083393521863
73.20406689260514,73.604089116062,16.800933385188063,16.500916717595423
71.30396133118506,71.20395577532085,18.00100005555864,18.501027834879714
76.80426690371688,77.0042780154453,23.101283404633588,17.100950052780707
84.60470026112561,83.90466137007611,15.800877826545918,17.700983387965998
79.40441135618646,79.10439468859381,14.600811156175345,13.600755597533196
79.80443357964332,79.90443913550752,15.0008333796322,15.500861158953276
76.20423356853158,68.60381132285127,19.301072281793434,18.301016723151285
86.70481693427412,86.6048113784099,13.100727818212125,13.100727818212125
78.70437246513696,84.5046947052614,19.301072281793434,18.00100005555864
85.10472804044669,84.90471692871826,14.300794488582698,14.200788932718485
88.6049224956942,88.80493360742264,14.800822267903772,15.600866714817489
68.90382799044392,68.80382243457969,14.000777820990054,13.90077226512584
67.30373909661647,67.30373909661647,19.801100061114504,19.20106672592922
70.30390577254292,70.30390577254292,21.40118895494194,21.20117784321351
70.20390021667869,70.10389466081449,12.500694483026834,12.700705594755265
67.80376687593755,67.80376687593755,16.500916717595423,16.300905605866994
74.3041280071115,74.3041280071115,19.601088949386074,19.90110561697872
69.80387799322185,70.10389466081449,17.900994499694427,17.700983387965998
72.40402244569142,72.30401688982721,20.101116728707147,19.501083393521863
74.60414467470414,74.70415023056836,18.80104450247236,17.900994499694427
76.40424468026,76.40424468026,18.701038946608143,19.001055614200787
74.60414467470414,74.50413911883993,18.701038946608143,18.701038946608143
75.7042057892105,75.7042057892105,21.8012111783988,21.901216734263013
102.2056780932274,102.2056780932274,14.000777820990054,13.70076115339741
103.30573920773377,103.30573920773377,9.700538918828824,8.900494471915106
101.10561697872105,101.30562809044946,16.300905605866994,15.900883382410132
100.00555586421468,100.00555586421468,7.5004166898161,7.1003944663592415
92.80515584199122,92.90516139785544,14.800822267903772,14.600811156175345
94.30523917995444,94.2052336240902,14.900827823767989,15.0008333796322
91.70509472748486,91.80510028334908,14.400800044446912,14.800822267903772
93.10517250958384,93.00516695371964,16.900938941052278,15.800877826545918
120.0066670370576,120.1066725929218,22.801266737040944,23.001277848769373
123.30685038057668,123.4068559364409,15.800877826545918,16.300905605866994
124.6069226068115,124.70692816267572,23.001277848769373,23.20128896049781
123.60686704816932,123.50686149230512,21.30118339907773,21.30118339907773
75.90421690093893,75.7042057892105,16.40091116173121,17.000944496916492
76.00422245680315,75.7042057892105,16.200900050002776,16.200900050002776
78.70437246513696,78.4043557975443,18.00100005555864,17.900994499694427
78.60436690927273,78.00433357408745,18.701038946608143,18.80104450247236
60.30335018612145,60.503361297849885,23.001277848769373,23.101283404633588
60.60336685371409,60.70337240957831,22.601255625312515,22.501250069448304
60.903383521306736,61.00338907717095,21.60120006667037,21.8012111783988
61.103394633035165,61.00338907717095,19.20106672592922,19.40107783765765
78.70437246513696,79.20440024445801,16.800933385188063,17.20095560864492
83.60464470248347,82.90460581143395,15.700872270681703,15.600866714817489
80.10445024723596,80.30446135896437,11.900661147841546,11.800655591977332
81.30451691760653,81.00450025001389,13.800766709261625,14.300794488582698
67.4037446524807,67.50375020834491,13.300738929940552,13.400744485804768
70.80393355186399,70.80393355186399,12.900716706483692,12.60070003889105
69.00383354630813,69.00383354630813,9.900550030557252,9.900550030557252
66.50369464970275,66.80371131729541,10.400577809878326,10.50058336574254
91.00505583643536,91.00505583643536,16.700927829323852,16.700927829323852
87.60486693705205,87.70487249291628,16.800933385188063,16.800933385188063
89.70498361020056,89.60497805433636,16.200900050002776,16.000888938274347
91.10506139229958,90.90505028057112,14.800822267903772,14.700816712039558
72.80404466914828,72.40402244569142,16.900938941052278,17.000944496916492
73.40407800433357,72.9040502250125,15.600866714817489,15.100838935496414
77.50430579476637,76.90427245958108,13.600755597533196,13.70076115339741
74.00411133951886,73.604089116062,14.200788932718485,14.10078337685427
60.203344630257234,60.0033335185288,15.40085560308906,15.300850047224849
59.90332796266459,60.203344630257234,16.500916717595423,16.200900050002776
57.30318351019501,57.80321128951608,12.60070003889105,12.60070003889105
57.60320017778765,57.70320573365187,11.400633368520472,11.200622256792045
71.70398355464191,71.70398355464191,22.001222290127227,21.8012111783988
73.50408356019778,73.50408356019778,22.301238957719875,22.501250069448304
69.70387243735763,69.70387243735763,21.40118895494194,21.30118339907773
69.90388354908605,69.80387799322185,21.701205622534584,21.60120006667037
76.40424468026,76.00422245680315,18.901050058336573,18.901050058336573
76.80426690371688,76.20423356853158,23.001277848769373,23.20128896049781
76.30423912439579,76.10422801266738,26.601477859881104,26.001444524695813
74.3041280071115,74.10411689538307,23.50130562809045,23.30129451636202
79.10439468859381,79.20440024445801,20.601144508028224,20.401133396299794
79.10439468859381,78.80437802100116,18.901050058336573,18.00100005555864
79.40441135618646,79.40441135618646,20.001111172842933,20.201122284571365
79.0043891327296,78.90438357686537,18.501027834879714,18.00100005555864
72.80404466914828,72.80404466914828,12.00066670370576,18.20101116728707
73.00405578087671,73.00405578087671,20.801155619756653,20.50113895216401
72.00400022223457,71.90399466637035,20.101116728707147,20.101116728707147
72.10400577809878,72.10400577809878,21.101172287349293,21.20117784321351
71.80398911050614,71.60397799877771,18.60103339074393,18.101005611422856
71.20395577532085,71.10395021945664,17.50097227623757,17.100950052780707
71.10395021945664,70.80393355186399,16.500916717595423,15.900883382410132
69.80387799322185,69.70387243735763,19.601088949386074,19.70109450525029
56.10311683982443,56.40313350741708,16.200900050002776,16.200900050002776
55.30307239291072,55.80310017223179,15.700872270681703,15.900883382410132
63.803544641368966,64.10356130896162,18.20101116728707,17.800988943830212
60.503361297849885,60.403355741985656,15.700872270681703,15.300850047224849
53.20295571976221,53.30296127562642,22.801266737040944,22.90127229290516
52.20290016112006,52.00288904939163,25.301405633646315,25.301405633646315
52.5029168287127,51.90288349352742,26.30146119228846,26.20145563642425
52.00288904939163,52.30290571698427,20.50113895216401,20.001111172842933
79.80443357964332,79.70442802377909,20.001111172842933,20.101116728707147
78.20434468581587,78.00433357408745,21.701205622534584,21.8012111783988
81.20451136174232,81.30451691760653,20.601144508028224,20.601144508028224
81.30451691760653,81.30451691760653,21.40118895494194,21.101172287349293
112.70626145896992,112.80626701483416,21.40118895494194,21.60120006667037
108.80604478026557,109.1060614478582,13.400744485804768,14.10078337685427
106.90593921884548,106.70592810711706,21.30118339907773,21.501194510806155
106.50591699538862,106.3059058836602,21.701205622534584,21.901216734263013
71.40396688704928,71.40396688704928,19.001055614200787,18.701038946608143
72.40402244569142,72.30401688982721,19.40107783765765,19.70109450525029
70.40391132840713,70.40391132840713,20.001111172842933,20.001111172842933
71.80398911050614,71.80398911050614,20.30112784043558,20.401133396299794
81.00450025001389,81.00450025001389,18.701038946608143,18.701038946608143
81.60453358519918,81.60453358519918,15.600866714817489,15.600866714817489
74.60414467470414,74.3041280071115,20.601144508028224,20.70115006389244
82.20456692038445,82.00455580865604,19.90110561697872,19.70109450525029
71.5039724429135,71.20395577532085,9.900550030557252,14.800822267903772
63.70353908550474,63.60353352964053,13.300738929940552,14.10078337685427
67.20373354075225,67.10372798488805,9.500527807100394,9.00050002777932
68.80382243457969,68.80382243457969,12.20067781543419,12.20067781543419
67.50375020834491,67.80376687593755,13.70076115339741,13.800766709261625
69.20384465803656,69.20384465803656,13.70076115339741,13.90077226512584
71.10395021945664,71.00394466359242,15.800877826545918,15.900883382410132
70.9039391077282,70.9039391077282,17.900994499694427,17.800988943830212
77.7043169064948,77.30429468303794,16.10089449413856,15.900883382410132
81.20451136174232,81.10450580587809,16.500916717595423,16.900938941052278
78.60436690927273,78.4043557975443,19.001055614200787,19.001055614200787
79.70442802377909,79.70442802377909,19.40107783765765,19.301072281793434
82.20456692038445,82.20456692038445,15.300850047224849,14.600811156175345
81.40452247347073,81.30451691760653,12.100672259569976,12.20067781543419
47.30262792377354,47.602644591366186,19.40107783765765,19.501083393521863
45.00250013889661,44.70248347130396,18.00100005555864,17.900994499694427
75.20417800988943,81.00450025001389,16.10089449413856,15.40085560308906
83.20462247902661,82.70459469970554,18.101005611422856,17.50097227623757
74.20412245124729,74.3041280071115,18.101005611422856,18.00100005555864
73.50408356019778,73.40407800433357,19.501083393521863,19.501083393521863
60.30335018612145,60.203344630257234,17.800988943830212,17.600977832101783
59.00327795988666,59.00327795988666,12.800711150619478,13.200733374076338
65.90366131451746,76.90427245958108,18.60103339074393,18.80104450247236
78.10433912995165,78.3043502416801,19.101061170065,19.101061170065
94.7052614034113,94.7052614034113,20.70115006389244,20.601144508028224
95.70531696205344,95.70531696205344,18.901050058336573,19.001055614200787
85.00472248458247,84.60470026112561,16.800933385188063,16.900938941052278
85.40474470803933,85.30473915217512,21.501194510806155,21.30118339907773
74.90416134229679,75.10417245402522,20.30112784043558,20.201122284571365
72.60403355741985,72.50402800155564,18.901050058336573,18.80104450247236
54.30301683426857,54.30301683426857,13.800766709261625,14.000777820990054
54.30301683426857,54.30301683426857,11.300627812656256,11.400633368520472
53.50297238735485,53.50297238735485,19.40107783765765,19.001055614200787
55.00305572531807,55.00305572531807,19.40107783765765,19.20106672592922
71.5039724429135,81.30451691760653,23.801322295683093,23.901327851547308
47.602644591366186,83.00461136729818,23.50130562809045,23.70131673981888
65.00361131173953,65.00361131173953,11.700650036113116,11.800655591977332
63.60353352964053,63.50352797377632,14.300794488582698,22.90127229290516
68.40380021112283,68.40380021112283,17.800988943830212,18.101005611422856
64.30357242069003,64.20356686482582,14.500805600311129,14.200788932718485
87.00483360186678,86.80482249013833,17.100950052780707,17.100950052780707
87.10483915773098,87.00483360186678,24.40135563086838,24.60136674259681
100.40557808767151,100.60558919939996,20.50113895216401,26.801488971609533
99.30551697316515,99.30551697316515,18.901050058336573,18.60103339074393
76.40424468026,76.50425023612424,15.800877826545918,15.700872270681703
77.0042780154453,77.10428357130951,18.4010222790155,18.701038946608143
53.80298905494749,53.60297794321907,7.300405578087671,7.300405578087671
54.503027945997,54.503027945997,12.40068892716262,11.900661147841546
68.40380021112283,68.50380576698706,15.200844491360629,15.600866714817489
68.70381687871547,68.60381132285127,17.30096116450914,17.30096116450914
83.00461136729818,83.00461136729818,16.500916717595423,16.10089449413856
74.40413356297572,74.50413911883993,18.101005611422856,18.80104450247236
60.903383521306736,60.60336685371409,15.800877826545918,15.40085560308906
56.70315017500972,56.50313906328129,24.501361186732595,24.40135563086838
70.50391688427135,70.60392244013555,17.600977832101783,20.801155619756653
72.9040502250125,72.60403355741985,14.400800044446912,14.300794488582698
70.40391132840713,70.30390577254292,15.500861158953276,15.600866714817489
72.9040502250125,73.00405578087671,18.901050058336573,19.101061170065
72.00400022223457,71.70398355464191,10.300572254014112,10.400577809878326
74.20412245124729,74.20412245124729,17.100950052780707,17.900994499694427
78.60436690927273,78.60436690927273,6.500361131173953,6.500361131173953
81.60453358519918,81.40452247347073,7.300405578087671,6.800377798766598
70.10389466081449,70.30390577254292,14.200788932718485,14.500805600311129
67.10372798488805,67.10372798488805,17.000944496916492,17.000944496916492
66.00366687038169,66.1036724262459,16.300905605866994,16.200900050002776
69.40385576976499,69.20384465803656,18.4010222790155,18.501027834879714
63.20351130618367,81.70453914106339,17.000944496916492,16.600922273459638
77.20428912717374,80.60447802655703,16.700927829323852,16.500916717595423
52.90293905216956,53.20295571976221,12.800711150619478,12.900716706483692
52.00288904939163,52.20290016112006,18.101005611422856,17.800988943830212
93.3051836213123,93.3051836213123,21.101172287349293,20.801155619756653
95.20528918273236,95.00527807100394,20.001111172842933,19.90110561697872
81.20451136174232,81.30451691760653,17.30096116450914,17.20095560864492
81.50452802933495,81.50452802933495,15.100838935496414,15.100838935496414
91.70509472748486,91.60508917162063,20.901161175620867,21.101172287349293
94.105228068226,94.105228068226,21.00116673148508,20.801155619756653
88.30490582810155,88.6049224956942,20.30112784043558,20.30112784043558
86.90482804600255,87.30485026945941,20.401133396299794,20.401133396299794
79.50441691205067,79.40441135618646,27.60153341852325,28.001555641980108
80.60447802655703,80.60447802655703,26.30146119228846,26.50147230401689
82.4045780321129,82.4045780321129,24.00133340741152,10.9006055891994
80.80448913828546,80.50447247069282,20.70115006389244,20.901161175620867
81.90455025279182,81.70453914106339,17.700983387965998,17.800988943830212
85.70476137563197,85.00472248458247,21.60120006667037,21.30118339907773
71.70398355464191,71.5039724429135,20.30112784043558,20.401133396299794
69.40385576976499,69.40385576976499,23.401300072226235,23.401300072226235
40.50225012500695,114.30635035279738,21.20117784321351,21.30118339907773
52.20290016112006,112.60625590310572,18.901050058336573,19.20106672592922
71.20395577532085,71.40396688704928,10.9006055891994,10.400577809878326
71.30396133118506,71.00394466359242,16.600922273459638,16.300905605866994
67.00372242902384,67.00372242902384,14.000777820990054,13.70076115339741
66.90371687315961,66.80371131729541,15.900883382410132,15.900883382410132
81.10450580587809,82.00455580865604,10.50058336574254,20.101116728707147
79.80443357964332,85.60475581976776,21.60120006667037,21.901216734263013
83.40463359075504,83.50463914661925,17.800988943830212,17.700983387965998
82.60458914384131,82.80460025556975,13.600755597533196,13.70076115339741
71.80398911050614,71.70398355464191,19.301072281793434,19.301072281793434
75.10417245402522,64.10356130896162,7.700427801544531,7.600422245680314
59.90332796266459,59.80332240680037,14.400800044446912,15.700872270681703
60.60336685371409,60.0033335185288,18.20101116728707,18.101005611422856
52.40291127284849,53.20295571976221,16.000888938274347,14.900827823767989
53.30296127562642,53.40296683149064,15.700872270681703,14.800822267903772
89.40496694260791,89.3049613867437,18.80104450247236,18.60103339074393
92.40513361853436,92.00511139507748,19.40107783765765,19.601088949386074
65.20362242346798,64.90360575587533,21.20117784321351,21.20117784321351
68.80382243457969,68.40380021112283,13.70076115339741,12.800711150619478
86.70481693427412,86.6048113784099,13.100727818212125,13.100727818212125
78.70437246513696,84.5046947052614,19.301072281793434,18.00100005555864
60.903383521306736,61.00338907717095,21.60120006667037,21.8012111783988
61.103394633035165,61.00338907717095,19.20106672592922,19.40107783765765
74.20412245124729,74.20412245124729,17.000944496916492,17.30096116450914
71.70398355464191,71.40396688704928,27.40152230679482,27.40152230679482
75.90421690093893,75.80421134507472,18.60103339074393,18.501027834879714
73.604089116062,73.50408356019778,18.80104450247236,18.701038946608143
74.40413356297572,74.20412245124729,12.40068892716262,12.20067781543419


==> data/rr_histogram.csv <==
BinEdges,Frequency
1.891903855610471696e+00,1.910000000000000000e+02
5.675711566831415311e+00,6.600000000000000000e+01
9.459519278052358260e+00,8.160000000000000000e+02
1.324332698927330298e+01,1.964000000000000000e+03
1.702713470049424416e+01,2.259000000000000000e+03
2.081094241171518888e+01,1.166000000000000000e+03
2.459475012293613361e+01,3.610000000000000000e+02
2.837855783415707478e+01,6.900000000000000000e+01
3.216236554537801595e+01,1.900000000000000000e+01
3.594617325659896068e+01,8.000000000000000000e+00


==> data/spo2_histogram.csv <==
BinEdges,Frequency
8.851512207278436506e+01,1.100000000000000000e+01
8.972405659143863943e+01,1.700000000000000000e+01
9.093299111009292801e+01,3.600000000000000000e+01
9.214192562874720238e+01,5.800000000000000000e+01
9.335086014740147675e+01,1.060000000000000000e+02
9.455979466605575112e+01,1.450000000000000000e+02
9.576872918471002549e+01,5.900000000000000000e+02
9.697766370336429986e+01,1.493000000000000000e+03
9.818659822201858844e+01,1.528000000000000000e+03
9.939553274067286281e+01,2.268000000000000000e+03

